Exploring the cosmic dawn and epoch of reionization with 21cm line

The dark age of the universe, when no luminous object had existed, ended with the birth of the first stars, galaxies, and blackholes. This epoch is called cosmic dawn. Cosmic reionization is the major transition of the intergalactic medium (IGM) in the universe driven by ionizing photons emitted from luminous objects. Although the epoch through the dark age to reionization is a milestone in the universe, our knowledge of this epoch has not been sufficient yet. Cosmic 21cm signal, which is emitted from neutral hydrogen, is expected to open a new window for this epoch. In this review paper, we first introduce the basic physics of the 21cm line and how first stars impact on the 21cm line signal. Next, we briefly summarize how we extract astrophysical information from the 21cm line signal by means of statistical and machine learning approaches. We also discuss the synergy between the 21cm line signal and other emission lines. Finally, we summarize the current status of 21cm experiments.

==> Referee_comment.txt <==

Response to referee: We greatly appreciate referee's valuable comments. Taking referee's comment into account, we have extensively revised out manuscript. We response to each comment below. We hope our revised manuscripts are suitable for publication.

=== BEGIN ===
Referee's Comments to Author:
Referee: 1

Comments to the Author
This paper attempts to review the use of the 21-cm line to study the Cosmic Dawn. While it certainly contains some valuable information, the review is very uneven and spends too much time highlighting just a few results, rather than attempting to be a useful and wide-ranging resource for the community. While it is natural for the authors of a review to highlight their own work, it should only be done in the context of the larger effort in the community and shouldn’t be a prime focus. As such, I can’t really recommend the paper for publication in its present form.

I list my major concerns below.

1. The organization is confusing. There is a brief overview of 21-cm physics, then it jumps to special statistics used to measure the line, then machine learning, then back to the basic 21-cm signal (albeit with Pop III stars included), then to observations. There isn’t a natural progression here that I can understand; the authors should explain how the sections progress or else reorganize them.


Reply to referee: In revised version of manuscript, we changed the construction of the paper. After introduction, we summarize basic physics of the 21cm line signal in section 2. As astrophysics which affects 21cm line signal, we further explain the impact of pop.III stars on the 21cm line signal in section 3. In section 4, we summarize the method to extract information from the 21cm line signal. We focus not only 21cm line signal itself, but also synergy between 21cm line signal and other emission lines in section 5. Finally, we summary current 21cm line experiments in section 6.

2. The introduction itself leaves out some important context, in LAE constraints on reionization (I don’t see any references here?), in inferences from the forest (the recent Becker et al. results should be referenced, as well as “dark pixel” measurements),

Reply to referee: We appreciate referee's suggestion. We added the description of LAE, Lyman alpha forest and dark pixel. We also referred results by Becker et al 2015 & 2018. Further, we expand the description of current millimeter/sub-millimeter galaxy observation during EoR.

3. The introduction to the 21-cm line itself is very brief and incomplete. The coupling coefficients in eq. 3 are not explained in any detail, nor are any references given. Recent work on fluctuations in the radio background leading to 21-cm fluctuations is ignored (see papers by Fialkov and collaborators). There is no discussion of how IGM heating occurs (either through X-rays or the recent controversial results for Lyman-alpha heating). As a result, the curves in Fig. 2 are basically incomprehensible – they need to be explained as particular results of models.

Reply to referee: We appreciate the referee for the suggestion.  Especially, we learn a lot of new insights about Lyman alpha heating. We have substantially revised and expanded the description of the physics of the 21cm. We also add the text to explain the figure about thermal evolution (New Fig.4). Since the fluctuations generated by excess radio background (suggested by Fialkov and collaborators) is not standard scenario, but the scenario to explain EDGES result, we comment it in the introduction part.

4. The discussion of numerical and semi-numerical simulations is problematic. It is not true that hydro simulations of the Cosmic Dawn can fully model ionizing sources; even the best reionization simulations today must make many assumptions about the sources. The discussion of the 21cmFAST parameters uses the first version of the code; the modern version of the code allows significantly more flexibility in describing both the source parameters and the IGM. (Also, the R parameter in the original code is not a “mean free path” but a photon horizon.)

Reply to referee: 
As for the part regarding full-numerical simulations, even the state-of-the-art cosmological hydrodynamics simulations still suffer from resolving all ionizing sources, as the referee pointed out. So we have drastically revised this part and clearly mentioned this point. 
As referee points out, the modern version of the 21cmFAST, they use more flexible parameters. We added the description of new parameter set used in new version of the 21cmFAST. In Mesinger et al 2010, it is described that "The ionizing photon horizon,R_{max},is a free parameter which can be chosen to match the extrapolated ionizing mean free path". Further, in the Greig et al 2015 (also including Mesinger), it is described that R_{mfp} is mean free path of ionizing photons within ionized region. Thus, we regard R_{mfp} as mean free path.

5. The discussion of the power spectrum is okay, but once again the models behind the curves are not explained well enough to determine whether the features discussed here (like seeing three peaks) are generic or not.

Reply to referee: As similar as Fig.4, the 21cm power spectrum is calculated by 21cmFAST. For most case of standard astrophysics and cosmology, the characteristic feature is common. We add the explanation to the text and explain the behavior of the 21cm power spectrum by comparing thermal evolution of temperature (Fig.4).

6. It seems odd to race through the many power spectrum results (and the introductory material) and then spend nearly 5 pages on the bispectrum. There needs to be some explanation as to why it is receiving so much attention to better motivate the section, because as is it feels like an extended summary of the authors’ work. The one-point statistic section is also long, but it is more balanced because it discusses other work more extensively. However, it is odd to define the variance and skewness toward the end of the section when they have been mentioned earlier.

Reply to referee: As the referee points out, previous version of our manuscript is an extended summary of authors' work. In revised version of manuscript, we reduced authors' work and reviewed recent progress of studies related to 21cm statistics.

7. The section on cross-correlations should provide more references for the alternate cross-correlations (other than LAEs). For example, there has been quite a bit of work on CMB-21cm that is not mentioned here. The level of detail here is also quite high, and is jarring given most of the rest of the discussion. For example, there’s a great deal on the detectability of the cross-power, but there was nothing at all about the detectability of the auto-power for 21-cm. Perhaps some of the discussion (like eq. 22) should be moved to the 21-cm power spectrum, which would make it feel more balanced. But in general it is just too detailed; the last paragraph of 4.3.1 talks about a contour map that is not included, and there are just too many specifics for a review article. The feasibility study section also uses theory models that should be better contextualized – things like the trend of f_escape with halo mass are very uncertain.

Reply to referee: We added some references regrading 21cm-CMB cross correlation and recent works related to other cross correlations. We removed the subsection describing detail formalism of 21cm-LAE detectability. We also reduced the description of 21cm-LAE cross correlation. Regarding the feasibility study section, we just used reionization simulation used in Kubota et al 2018. We mentioned it explicitly in the new manuscript. The feasibility study section was also shorted. We showed the result as a context of foreground contamination on the cross correlation.

8. The machine learning section is well-written but feels out of place. It is, at present, quite a small part of the field. The authors clearly think it has potential for the future, but since this review focuses on the 21-cm line I think the section would be better served being more integrated with the main text. Which parts of the field are they highlighting? It just doesn’t feel like it fits between cross-correlations and the Pop III effects.

Reply to referee: We reduced basics of the ANN and instead reviewed recent application of the ANN to 21cm studies. We also integrated the machine learning chapter to Chapter 3 as part of "Extracting information from the 21cm line signal".

9. The Pop III section feels like a rehash of results from the authors without any context. It takes up roughly 1/3 of the text of the paper, and is FAR more detailed than any other discussion. This is particularly jarring in light of the fact that the “normal” galaxy signal is barely discussed. This section needs to be shortened with a great deal of added context for comparison. The end of page 58, for example, talks about work in the authors’ future papers, so it really feels like this section was just dropped in without trying to be made into a review.

Reply to referee:
We have rewritten most of this part and shorten it half the original length. Considering well-balanced review, we have removed a large part related to our original works and added results of other previous works. In addition, we have moved this section to Section 3.     

10. The section on observations is good. It’s wide-ranging and comprehensive. I think the authors may put too much stock in the prospects for the SKA, but sometimes it is good to be optimistic!

Reply to referee: We shorted the subsection 6.3 as it was too much. 

11. Finally, the English is okay but does need some proofreading.

Reply to referee: After our manuscript is accepted, we ask proofreading.



Editor's Comments to Author:

The PASJ editorial office performs Plagiarism checking for all submitted manuscripts. For your article, a relatively high Overall Similarity Index Percentage was detected.
I have checked the duplicate texts in detail and found that a significant amount of texts in the following paragraphs and sections seem very similar to (in some cases, almost exactly same as) those in the three papers listed below. Actually, these papers are your own work. However, it may be regarded as the self-plagiarism that is not allowed as explained in the PASJ Author Guidelines: 
https://academic.oup.com/pasj/pages/General_Instructions
There is also a Japanese version here: 
https://www.asj.or.jp/common/img/contents/activities/pasj/submit/author_guidelines_201703.pdf

You are requested to revise the text completely with original expressions and to cite these published papers in an appropriate way. For example, if no new information or value is added to the description of the methods and results in the published papers, then, it would be appropriate to simply cite these papers, instead of re-using these texts that could be regarded as self-plagiarism.

Not only the text, but also many figures, tables, and their caption texts listed below seem very similar to (possibly, exactly same as) those in your papers published in other journals. Because a review article is not a place to reproduce specific authors’ papers, it would be inappropriate to include all these figures and tables as they are. 

In addition, you must obtain the permission for re-use of all figures and tables already published in elsewhere by yourself if you include them. You are also requested explicitly to write in the cover letter whether you obtained these permissions when you re-submit this manuscript.

====
Possible self-plagiarism cases:

https://arxiv.org/abs/1701.07026
sec.2.2 line 126--152
all of sec.5.1
most of sec.5.2
figs.10, 11, 12
table 3

https://arxiv.org/abs/1405.7385
most of sec.6.1
figs. 13, 14, 15, 16
tables 4, 5, 6

https://arxiv.org/abs/2011.13504
most of sec.6.2.1 and sec.6.2.2
figs. 17, 18, 19, 20, 21, 22, 24 (some of them may be slightly different)
====


An additional minor comment: the last paragraph in section 1 could be expanded more to explain the contents of this review article. The current description seems insufficient to inform the readers about the structure of this review.

Comment to Editor:

We really appreciate editor's pointing out. We have rewritten the manuscript extensively. Thus, the revised manuscript is not similar to our previous papers. We also checked the regulations of each journal regarding re-use of figures. In our manuscript, all of figures are taken from papers appeared in MNRAS. The regulation of MNRAS says as below,

"You are not required to obtain permission to reuse figures (including tables) for academic, educational or non-commercial research for the following material provided full acknowledgment is given to the original source including Figure Number, Title of the Article, Author, Journal Title and Volume or Issue.

Post 1998: a maximum of two figures (including tables) from a journal article or five figures per journal issue (unless a separate copyright holder is identified in such figure, in which event permission should be sought from that holder).

Pre 1998: a maximum of five figures (including tables) per journal article."

In revised manuscript, we follow these regulations. 

We also add explanation about the contents of this review article in last paragraph in section 1.

==> Referee_comment2.txt <==

We appreciate referee's further suggestion. We revised our manuscript by taking referee's comment into account. We put comments for each referee's comment below.

Referee's Comments to Author:

Referee: 1

Comments to the Author
The revised version is much stronger and clearer, and I am happy to recommend publication. However, I do have a number of small recommendations that I list below for the authors.

-p. 2, line 6 – “few billion” takes us to redshift 3, should be <1 billion

Response to referee: We revised it.

-Section 2.2: The “excess radio background” from Fialkov was first proposed to explain EDGES, but if there is a population of radio sources in the high-z universe, it will happen even in less extreme scenarios, because the radio background affects the local spin temperature. I think it is worth a note in this section.

Response to referee: We made new section 2.2.3 and explained excess radio background scenario at section2.2.3.

-Section 2.3: There has been recent controversy over Lyman-alpha heating and its interaction with the CMB, see https://arxiv.org/abs/2105.14516 and references therein, that should be discussed here.

Response to referee: We added the discussion about the interaction between CMB photons and Lyman-alpha photons, namely, CMB heating.

-Section 2.5, line 322: I would add the recent THESAN simulations here (Kannan et al. 2022).

Response to referee: We added THESAN simulation to reference.

-Section 2.5, line 361: As I mentioned before, R is not a mean free path (a term which implies that the absorption is imposed smoothly, as in Davies & Furlanetto 2022). It is instead simply a maximum distance the photons are allowed to propagate.

-Section 2.5: I do not know that it is worthwhile to list all the parameters in the updated 21cmFAST – I would recommend simply describing how they allow more flexibility in the source modeling.

Response to referee: We deleted the explanation of each parameters and simply describe what semi-numerical simulation is doing.

-Section 3.2, line 466: Planck does not say that reionization is completely by z~7, only that it began before then.

Response to referee: We modified the sentence. 

-Section 3.3, line 535: I would explain what LW feedback is.

Response to referee: We explained LW feedback in revised manuscript.

-Section 6.1, line 963: I would add more references that discuss potential problems with EDGES. Most important is the recent SARAS2 measurement that does not find a feature. But also, other critiques of EDGES, much more persuasive than Hills, are in Sims & Pober 2019, Bradley et al. 2019, Singh & Subrahmanyan 2019, and Tauscher et al. 2020.

Response to referee:
We added short descriptions of previous works regarding the systematics in the EDGES. We also mentioned recent SARAS3 measurement in the revised manuscript.

Editor's Comments to Author:

I would appreciate the authors' revisions about the possible self-plagiarism cases in the original version.
However, the revised manuscript still has a possible case that was pointed out in the previous report.
Almost all texts in sec.2.5, lines 341-367, page 16 (sec.2.2 lines 126--152 in the original version) are overlapped with the texts in an authors' previous paper. The content is a series of explanations of parameters and can be overlapped easily. However, the authors should avoid such high similarity that could be regarded as self-plagiarism. Therefore, the authors are requested to rewrite this part or omit it and refer to the original paper.

Response to editor: I appreciate editor's suggestion. We removed the explanation of each parameters used in semi-numerical simulation and briefly summarized what semi-numerical simulations do. Thus, I think there is no overlapped with other works now.
